Orbital Evolution of Neutron-Star -- White-Dwarf Binaries by Roche-Lobe Overflow and Gravitational Wave Radiation

We investigate the effects of mass transfer and gravitational wave (GW) radiation on the orbital evolution of contact neutron-star-white-dwarf (NS-WD) binaries, and the detectability of these binaries by space GW detectors (e.g., Laser Interferometer Space Antenna, LISA; Taiji; Tianqin). A NS-WD binary becomes contact when the WD component fills its Roche lobe, at which the GW frequency ranges from ~0.0023 to 0.72 Hz for WD with masses ~0.05-1.4 Msun. We find that some high-mass NS-WD binaries may undergo direct coalescence after unstable mass transfer. However, the majority of NS-WD binaries can avoid direct coalescence because mass transfer after contact can lead to a reversal of the orbital evolution. Our model can well interpret the orbital evolution of the ultra-compact X-ray source 4U 1820--30. For a 4-year observation of 4U 1820--30, the expected signal-to-noise-ratio (SNR) in GW characteristic strain is ~11.0/10.4/2.2 (LISA/Taiji/Tianqin). The evolution of GW frequencies of NS-WD binaries depends on the WD masses. NS-WD binaries with masses larger than 4U 1820--30 are expected to be detected with significantly larger SNRs. For a (1.4+0.5) Msun NS-WD binary close to contact, the expected SNR for a one week observation is ~27/40/28 (LISA/Taiji/Tianqin). For NS-WD binaries with masses of (1.4+>~1.1) Msun, the significant change of GW frequencies and amplitudes can be measured, and thus it is possible to determine the binary evolution stage. At distances up to the edge of the Galaxy (~100 kpc), high-mass NS-WD binaries will be still detectable with SNR>~1.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
